The Subtractive Divisor Orbit: Unconditional Bounds, Parity Constraints, and a Conditional Framework

Let $a(n)$ be the number of iterations of $F(m)=m-\tau(m)$ needed to reach zero, where $\tau(m)$ counts the positive divisors of $m$. Write $\Delta(n)=a(n)-a(n-1)$. We prove that for every $\varepsilon>0$ and all sufficiently large $X$, each of the inequalities $\Delta(n)\ge X^{1/2-\varepsilon}$ and $\Delta(n)\le -X^{1/2-\varepsilon}$ holds for at least $X^{1-\varepsilon}$ integers $1\le n\le X$. The proof uses the identity $F(2m)=2F(m)$ at odd $m$ and the fact that an odd orbit first changes parity at a square. For every fixed $C>0$, a positive proportion of starting values $n\in(X,4X]$ satisfy $\left|a(n)-\frac{Cn}{\log n}\right|\gg_C\frac{\sqrt X}{\log X}$. For the hitting time itself we prove $a(x)\ll_b\frac{x}{(\log x)^b}$ for every $b<\log 2$, together with a lower bound having logarithmic exponent $2.988206\ldots$. On complete crossings of $(N,2N]$, with $Z=2N$, the logarithm of the step size has normal order $(\log 2)\log\log Z$, uniformly in the starting value. Computations through $10^9$ give the largest positive and negative first differences in this range.

==> record_window.csv <==
n,a_n,offset,relative_steps
957097877,42361756,-128,181331
957097878,42180511,-127,86
957097879,42361752,-126,181327
957097880,42180501,-125,76
957097881,42361758,-124,181333
957097882,42180510,-123,85
957097883,42361752,-122,181327
957097884,42180510,-121,85
957097885,42361757,-120,181332
957097886,42180511,-119,86
957097887,42361761,-118,181336
957097888,42180430,-117,5
957097889,42361759,-116,181334
957097890,42180498,-115,73
957097891,42361753,-114,181328
957097892,42180502,-113,77
957097893,42361758,-112,181333
957097894,42180499,-111,74
957097895,42361753,-110,181328
957097896,42180430,-109,5
957097897,42361759,-108,181334
957097898,42180500,-107,75
957097899,42361762,-106,181337
957097900,42180428,-105,3
957097901,42361760,-104,181335
957097902,42180500,-103,75
957097903,42361754,-102,181329
957097904,42180430,-101,5
957097905,42361756,-100,181331
957097906,42180499,-99,74
957097907,42361763,-98,181338
957097908,42180500,-97,75
957097909,42361759,-96,181334
957097910,42180501,-95,76
957097911,42361754,-94,181329
957097912,42180431,-93,6
957097913,42361757,-92,181332
957097914,42180500,-91,75
957097915,42361755,-90,181330
957097916,42180431,-89,6
957097917,42361761,-88,181336
957097918,42180501,-87,76
957097919,42361755,-86,181330
957097920,42180502,-85,77
957097921,42361758,-84,181333
957097922,42180500,-83,75
957097923,42361756,-82,181331
957097924,42180432,-81,7
957097925,42361761,-80,181336
957097926,42180501,-79,76
957097927,42361762,-78,181337
957097928,42180503,-77,78
957097929,42361759,-76,181334
957097930,42180501,-75,76
957097931,42361763,-74,181338
957097932,42180511,-73,86
957097933,42361762,-72,181337
957097934,42180501,-71,76
957097935,42361755,-70,181330
957097936,42180432,-69,7
957097937,42361760,-68,181335
957097938,42180501,-67,76
957097939,42361757,-66,181332
957097940,42180504,-65,79
957097941,42361763,-64,181338
957097942,42180502,-63,77
957097943,42361756,-62,181331
957097944,42180423,-61,-2
957097945,42361764,-60,181339
957097946,42180502,-59,77
957097947,42361764,-58,181339
957097948,42180433,-57,8
957097949,42361764,-56,181339
957097950,42180501,-55,76
957097951,42361765,-54,181340
957097952,42180505,-53,80
957097953,42361760,-52,181335
957097954,42180503,-51,78
957097955,42361765,-50,181340
957097956,42180501,-49,76
957097957,42361766,-48,181341
957097958,42180504,-47,79
957097959,42361766,-46,181341
957097960,42180500,-45,75
957097961,42361767,-44,181342
957097962,42180502,-43,77
957097963,42361765,-42,181340
957097964,42180506,-41,81
957097965,42361763,-40,181338
957097966,42180502,-39,77
957097967,42361767,-38,181342
957097968,42180431,-37,6
957097969,42180503,-36,78
957097970,42180503,-35,78
957097971,42361766,-34,181341
957097972,42180503,-33,78
957097973,42361767,-32,181342
957097974,42180503,-31,78
957097975,42180504,-30,79
957097976,42180432,-29,7
957097977,42361768,-28,181343
957097978,42180503,-27,78
957097979,42180505,-26,80
957097980,42180424,-25,-1
957097981,42361764,-24,181339
957097982,42180504,-23,79
957097983,42361768,-22,181343
957097984,42180501,-21,76
957097985,42361769,-20,181344
957097986,42180504,-19,79
957097987,42180506,-18,81
957097988,42180432,-17,7
957097989,42361769,-16,181344
957097990,42180504,-15,79
957097991,42180505,-14,80
957097992,42180433,-13,8
957097993,42180506,-12,81
957097994,42180505,-11,80
957097995,42361766,-10,181341
957097996,42180505,-9,80
957097997,42361767,-8,181342
957097998,42180505,-7,80
957097999,42361768,-6,181343
957098000,42180503,-5,78
957098001,42180504,-4,79
957098002,42180506,-3,81
957098003,42361769,-2,181344
957098004,42180425,-1,0
957098005,42361768,0,181343
957098006,42180507,1,82
957098007,42180505,2,80
957098008,42180434,3,9
957098009,42180507,4,82
957098010,42180504,5,79
957098011,42361769,6,181344
957098012,42180504,7,79
957098013,42180508,8,83
957098014,42180508,9,83
957098015,42180506,10,81
957098016,42180424,11,-1
957098017,42180509,12,84
957098018,42180506,13,81
957098019,42180507,14,82
957098020,42180504,15,79
957098021,42180508,16,83
957098022,42180508,17,83
957098023,42180508,18,83
957098024,42180425,19,0
957098025,42361761,20,181336
957098026,42180509,21,84
957098027,42361762,22,181337
957098028,42180425,23,0
957098029,42361762,24,181337
957098030,42180503,25,78
957098031,42361763,26,181338
957098032,42180434,27,9
957098033,42361764,28,181339
957098034,42180505,29,80
957098035,42180508,30,83
957098036,42180505,31,80
957098037,42180509,32,84
957098038,42180510,33,85
957098039,42361764,34,181339
957098040,42180435,35,10
957098041,42361765,36,181340
957098042,42180505,37,80
957098043,42180508,38,83
957098044,42180505,39,80
957098045,42180510,40,85
957098046,42180511,41,86
957098047,42180511,42,86
957098048,42180505,43,80
957098049,42361765,44,181340
957098050,42180511,45,86
957098051,42180509,46,84
957098052,42180502,47,77
957098053,42361766,48,181341
957098054,42180512,49,87
957098055,42180509,50,84
957098056,42180436,51,11
957098057,42361766,52,181341
957098058,42180510,53,85
957098059,42180510,54,85
957098060,42180506,55,81
957098061,42180510,56,85
957098062,42180509,57,84
957098063,42180511,58,86
957098064,42180502,59,77
957098065,42361765,60,181340
957098066,42180512,61,87
957098067,42180511,62,86
957098068,42180437,63,12
957098069,42361766,64,181341
957098070,42180509,65,84
957098071,42180512,66,87
957098072,42180437,67,12
957098073,42361766,68,181341
957098074,42180510,69,85
957098075,42180512,70,87
957098076,42180426,71,1
957098077,42361767,72,181342
957098078,42180510,73,85
957098079,42180507,74,82
957098080,42180435,75,10
957098081,42180508,76,83
957098082,42180513,77,88
957098083,42180513,78,88
957098084,42180511,79,86
957098085,42361767,80,181342
957098086,42180511,81,86
957098087,42180508,82,83
957098088,42180436,83,11
957098089,42180509,84,84
957098090,42180511,85,86
957098091,42180509,86,84
957098092,42180438,87,13
957098093,42361768,88,181343
957098094,42180511,89,86
957098095,42180509,90,84
957098096,42180425,91,0
957098097,42180510,92,85
957098098,42180514,93,89
957098099,42180510,94,85
957098100,42180426,95,1
957098101,42180511,96,86
957098102,42180512,97,87
957098103,42180509,98,84
957098104,42180437,99,12
957098105,42180511,100,86
957098106,42180513,101,88
957098107,42180510,102,85
957098108,42180513,103,88
957098109,42361769,104,181344
957098110,42180512,105,87
957098111,42361770,106,181345
957098112,42180436,107,11
957098113,42180511,108,86
957098114,42180514,109,89
957098115,42180512,110,87
957098116,42180438,111,13
957098117,42180513,112,88
957098118,42180513,113,88
957098119,42180513,114,88
957098120,42180437,115,12
957098121,42180512,116,87
957098122,42180515,117,90
957098123,42180514,118,89
957098124,42180437,119,12
957098125,42180513,120,88
957098126,42180513,121,88
957098127,42180514,122,89
957098128,42180437,123,12
957098129,42180512,124,87
957098130,42180513,125,88
957098131,42180515,126,90
957098132,42180514,127,89
957098133,42180514,128,89

